The first X-ray spectrum of the HMXB XTE J1855-026 during the compact object eclipse

We present the first {\it XMM-Newton} observation of the classical supergiant high-mass X-ray binary XTE J1855$-$026 taken entirely during the eclipse of the neutron star (NS), covering the orbital phases $\phi= 0.00-0.11$. The analysis of the data allows us to a) compare with the parameters obtained during the existing pre eclipse observation and b) explore the back illuminated stellar wind of the B0I type donor. The black body component, used to describe the soft excess during pre eclipse, is not observed during eclipse. It must be then produced near the NS or along the donor-NS line. The $0.3-10$ keV luminosity during eclipse ($\sim 10^{34}$ erg s$^{-1}$) is 70 times lower than pre eclipse. The intensity of the Fe K$\alpha$ line, in the average eclipse spectrum, is $\sim 7.4$ times lower than the one measured during pre eclipse. Since K$\alpha$ photons can not be resonantly scattered in the wind, the vast majority of Fe K$\alpha$ emission must come from distances within $1R_{*}$ from the NS. The eclipse spectrum is successfully modelled through the addition of two photoionized plasmas, one with low ionization ($\log\xi_{\rm 1,cold}=0.36$) and high emission measure ($EM_{\rm 1,cold}\approx 3\times 10^{59}$ cm$^{-3}$) and another with high ionization ($\log\xi_{\rm 2,hot}=3.7$) and low emission measure ($EM_{\rm hot}\approx 2\times 10^{56}$ cm$^{-3}$). Assuming that the cold and hot gas phases are the clumps and the interclump medium of the stellar wind, respectively, and a clump volume filling factor of $\approx [0.04-0.05]$, typical for massive stars, a density contrast between clumps and the interclump medium of $n_{\rm c}/n_{\rm i}\approx 180$ is deduced, in agreement with theoretical expectations and optical-UV observations of massive star winds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
